Hydrostatic equilibrium of X-ray gas in X-COP clusters with HMG

Modified Newtonian Dynamics (MOND) was originally proposed to model galaxy rotation curves without dark matter. However, MOND presents difficulties in explaining the Radial Acceleration Relation (RAR) observed in galaxy clusters, and moreover, it does not completely eliminate the need for dark matter, since it requires using non-luminous particles (e.g. cold molecular gas or durst, or neutrinos) to explain the observed hydrostatic equilibrium of the hot gas. Hyperconical Modified Gravity (HMG) offers a relativistic framework that recovers the success of MOND in galaxy rotation curves as a natural particular case, and it could potentially reconcile the above discrepancies without invoking any type of dark matter. This Letter analyses the performance of the HMG model for hydrostatic equilibrium in 12 X-COP galaxy clusters, with a special focus on five objects with available complete stellar mass information: A1795, A2029, A2142, A2319 and A644. Specifically, we used high-resolution X-ray data with which gas density and mass profiles were previously derived to constrain modified gravity models. Our results show that the hydrostatic equilibrium of analysed cluster gas is more naturally adjusted to the HMG model beyond 500 kpc without the need to fit parameters, but further research is required to expand to more spatial scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
